The spatially offset quasar E1821+643: New evidence for gravitational recoil

A galaxy merger is expected to cause the formation of a supermassive black hole (SMBH) binary, which itself eventually coalesces through the anisotropic emission of gravitational waves. This may result in the merged SMBH receiving a recoil kick velocity ~100 - 1000 km/s, causing it to oscillate in the gravitational potential of the host galaxy. The luminous quasar E1821+643, identified as an SMBH recoil candidate via spectropolarimetry observations, shows Doppler shifting of the broad emission lines in direct and scattered light, consistent with a relative velocity of 2100 km/s between the quasar nucleus and host galaxy. In this paper, we attempt to detect the expected spatial displacement using a combination of optical spectroastrometry and Hubble Space Telescope (HST) narrow band images. The spectroastrometry reveals a relative spatial displacement between the quasar nucleus and the gas emitting the [OIII]4959,5007 lines of ~130mas (~580pc) to the North-West. Our HST images resolve the [OIII] emission on sub-arcsecond scales, showing that it is asymmetrically distributed, extending to radial distances ~0.5 - 0.6" from the nucleus in a wide arc running from the North-East around to the West. A simulated spectroastrometry observation based on the HST [OIII] image indicates that only a small fraction of the measured displacement can be attributed to the asymmetric [OIII] emission. This displacement therefore appears to be a real spatial offset of the quasar nucleus with respect to the narrow-line region, presumed to be located at the host galaxy center, further supporting the interpretation that a post-merger gravitational recoil of the SMBH has occurred in E1821+643.

==> Readme.txt <==




